Nonlinear Filter for Simultaneous Localization and Mapping on a Matrix Lie Group using IMU and Feature Measurements

Simultaneous Localization and Mapping (SLAM) is a process of concurrent estimation of the vehicle's pose and feature locations with respect to a frame of reference. This paper proposes a computationally cheap geometric nonlinear SLAM filter algorithm structured to mimic the nonlinear motion dynamics of the true SLAM problem posed on the matrix Lie group of $\mathbb{SLAM}_{n}\left(3\right)$. The nonlinear filter on manifold is proposed in continuous form and it utilizes available measurements obtained from group velocity vectors, feature measurements and an inertial measurement unit (IMU). The unknown bias attached to velocity measurements is successfully handled by the proposed estimator. Simulation results illustrate the robustness of the proposed filter in discrete form demonstrating its utility for the six-degrees-of-freedom (6 DoF) pose estimation as well as feature estimation in three-dimensional (3D) space. In addition, the quaternion representation of the nonlinear filter for SLAM is provided. Keywords: Simultaneous Localization and Mapping, Nonlinear observer algorithm for SLAM, inertial measurement unit, inertial vision system, pose, position, attitude, landmark, estimation, IMU, SE(3), SO(3), unmanned aerial vehicle, rigid-body, noise, nonlinear observer for SLAM, Gaussian filter, Kalman filtering, navigation.

==> Contribution SLAM 3 IMU Journal DET/Review.txt <==
According to area of expertise, Expert with nonlinear observers

Prof: Shaocheng Tong, 
Department of Mathematics, 
Liaoning University of Technology, China
email: jztsc@sohu.com


Prof: Babajide O. Ayinde, 
Department of Electrical and Computer Engineering, 
University of Louisville, USA
email: babajide.ayinde@louisville.edu


Prof: Yongming Li, 
Department of Mathematics, 
Liaoning University of Technology, China
email: l_y_m_2004@163.com


Prof: Yanjun Liu
Department of Mathematics, 
Liaoning University of Technology, China
email: liuyanjun@live.com


Prof: Mohammad Nasir
Department of Systems Engineering, 
King Fahd University of Petroleum and Minerals, KSA
email: mtnasir@kfupm.edu.sa


Prof: Sami El-Ferik
Department of Systems Engineering, 
King Fahd University of Petroleum and Minerals, KSA
email: selferik@kfupm.edu.sa



Prof: Ding Wang,
The State Key Laboratory
of Management and Control for Complex Systems, Institute of
Automation, Chinese Academy of Sciences,
China
email: ding.wang@ia.ac.cn


Prof: Derong Liu,
Automation and Electrical Engineering,
University of Science and Technology Beijing, 
email: derong@ustb.edu.cn


Prof: Hongliang Li, 
IBM Research—China, Beijing 
China 
email: hongliang.li625@foxmail


Prof: Biao Luo,
The State Key Laboratory
of Management and Control for Complex Systems, Institute of
Automation, Chinese Academy of Sciences,
China
email: biao.luo@ia.ac.cn


Prof: Hongwen Ma
The State Key Laboratory
of Management and Control for Complex Systems, Institute of
Automation, Chinese Academy of Sciences,
China
email: mahongwen2012@ia.ac.cn


Prof: Tong Wang, 
Research Institute of Intelligent Control and Systems, 
Harbin Institute of Technology, Harbin 
China
email: 13B304002@hit.edu.cn; 


Prof: Jianbin Qiu,
Research Institute of Intelligent Control and Systems, 
Harbin Institute of Technology, Harbin 
China
email: jianbinqiu@gmail.com;

Prof: Huijun Gao,
Research Institute of Intelligent Control and Systems, 
Harbin Institute of Technology, Harbin 
China
email: huijungao@gmail.com

Prof: Guanghui Wen,
he Department of Mathematics,
Southeast University, Nanjing,
China 
e-mail: ghwen@seu.edu.cn;

 
Prof: Wenwu Yu,
he Department of Mathematics,
Southeast University, Nanjing,
China
e-mail: wwyu@seu.edu.cn


Prof: Yuanqing Xia,
Automation, 
Beijing Institute of Technology,
Beijing, China
e-mail: xia_yuanqing@bit.edu.cn


Prof: Xinghuo Yu, 
Electrical and Computer Engineering, 
RMIT
University, Melbourne, VIC , 
Australia
e-mail: x.yu@rmit.edu.au


Prof: Jianqiang Hu
J. Hu 
Automation, 
Southeast University,
Nanjing, China 
e-mail: jqhuseu@gmail.com


Jiuxiang Dong,
the College of Information Science and Engineering,
Northeastern University, 
Shenyang, China, 
the State Key Laboratory of Synthetical Automation of Process Industries, 
Northeastern
University, Shenyang, China 
e-mail: dongjiuxiang@ise.neu.edu.cn.

Guang-Hong Yang,
the College of Information Science and Engineering,
Northeastern University, 
Shenyang, China, 
the State Key Laboratory of Synthetical Automation of Process Industries, 
Northeastern
University, Shenyang, China 
e-mail: dongjiuxiang@ise.neu.edu.cn.

Prof: Yue Li, 
Department of Mathematics, 
Liaoning University of Technology, 
China
email: l_y_m_2004@163.com

Abdelhamid Tayebi  atayebi@lakeheadu.ca   Department of Electrical Engineering, Lakehead University   Conflict of interest, same institution
Soulaimane Berkane  sberkane@uwo.ca,   Department of Electrical Engineering   Western University  Conflict of interest, same institution
Soulaimane Berkane  soulaimane.berkane@uqo.ca,   Department of Electrical Engineering   Western University  Conflict of interest, same institution
Miaomiao Wang       mwang448@uwo.ca,   Department of Electrical Engineering   Western University  Conflict of interest, same institution
Tarek Hamel         thamel@i3s.unice.fr,   Department of Electrical Engineering  University of Nice Sophia Antipolis

 

==> Review.txt <==
According to area of expertise, Expert with nonlinear observers

Prof: Shaocheng Tong, 
Department of Mathematics, 
Liaoning University of Technology, China
email: jztsc@sohu.com


Prof: Babajide O. Ayinde, 
Department of Electrical and Computer Engineering, 
University of Louisville, USA
email: babajide.ayinde@louisville.edu


Prof: Yongming Li, 
Department of Mathematics, 
Liaoning University of Technology, China
email: l_y_m_2004@163.com


Prof: Yanjun Liu
Department of Mathematics, 
Liaoning University of Technology, China
email: liuyanjun@live.com


Prof: Mohammad Nasir
Department of Systems Engineering, 
King Fahd University of Petroleum and Minerals, KSA
email: mtnasir@kfupm.edu.sa


Prof: Sami El-Ferik
Department of Systems Engineering, 
King Fahd University of Petroleum and Minerals, KSA
email: selferik@kfupm.edu.sa



Prof: Ding Wang,
The State Key Laboratory
of Management and Control for Complex Systems, Institute of
Automation, Chinese Academy of Sciences,
China
email: ding.wang@ia.ac.cn


Prof: Derong Liu,
Automation and Electrical Engineering,
University of Science and Technology Beijing, 
email: derong@ustb.edu.cn


Prof: Hongliang Li, 
IBM Research—China, Beijing 
China 
email: hongliang.li625@foxmail


Prof: Biao Luo,
The State Key Laboratory
of Management and Control for Complex Systems, Institute of
Automation, Chinese Academy of Sciences,
China
email: biao.luo@ia.ac.cn


Prof: Hongwen Ma
The State Key Laboratory
of Management and Control for Complex Systems, Institute of
Automation, Chinese Academy of Sciences,
China
email: mahongwen2012@ia.ac.cn


Prof: Tong Wang, 
Research Institute of Intelligent Control and Systems, 
Harbin Institute of Technology, Harbin 
China
email: 13B304002@hit.edu.cn; 


Prof: Jianbin Qiu,
Research Institute of Intelligent Control and Systems, 
Harbin Institute of Technology, Harbin 
China
email: jianbinqiu@gmail.com;

Prof: Huijun Gao,
Research Institute of Intelligent Control and Systems, 
Harbin Institute of Technology, Harbin 
China
email: huijungao@gmail.com

Prof: Guanghui Wen,
he Department of Mathematics,
Southeast University, Nanjing,
China 
e-mail: ghwen@seu.edu.cn;

 
Prof: Wenwu Yu,
he Department of Mathematics,
Southeast University, Nanjing,
China
e-mail: wwyu@seu.edu.cn


Prof: Yuanqing Xia,
Automation, 
Beijing Institute of Technology,
Beijing, China
e-mail: xia_yuanqing@bit.edu.cn


Prof: Xinghuo Yu, 
Electrical and Computer Engineering, 
RMIT
University, Melbourne, VIC , 
Australia
e-mail: x.yu@rmit.edu.au


Prof: Jianqiang Hu
J. Hu 
Automation, 
Southeast University,
Nanjing, China 
e-mail: jqhuseu@gmail.com


Jiuxiang Dong,
the College of Information Science and Engineering,
Northeastern University, 
Shenyang, China, 
the State Key Laboratory of Synthetical Automation of Process Industries, 
Northeastern
University, Shenyang, China 
e-mail: dongjiuxiang@ise.neu.edu.cn.

Guang-Hong Yang,
the College of Information Science and Engineering,
Northeastern University, 
Shenyang, China, 
the State Key Laboratory of Synthetical Automation of Process Industries, 
Northeastern
University, Shenyang, China 
e-mail: dongjiuxiang@ise.neu.edu.cn.

Prof: Yue Li, 
Department of Mathematics, 
Liaoning University of Technology, 
China
email: l_y_m_2004@163.com

Abdelhamid Tayebi  atayebi@lakeheadu.ca   Department of Electrical Engineering, Lakehead University   Conflict of interest, same institution
Soulaimane Berkane  sberkane@uwo.ca,   Department of Electrical Engineering   Western University  Conflict of interest, same institution
Soulaimane Berkane  soulaimane.berkane@uqo.ca,   Department of Electrical Engineering   Western University  Conflict of interest, same institution
Miaomiao Wang       mwang448@uwo.ca,   Department of Electrical Engineering   Western University  Conflict of interest, same institution
Tarek Hamel         thamel@i3s.unice.fr,   Department of Electrical Engineering  University of Nice Sophia Antipolis

 
